Automated design of quantum optical experiments for device-independent quantum key distribution

Device-independent quantum key distribution (DIQKD) reduces the vulnerability to side-channel attacks of standard QKD protocols by removing the need for characterized quantum devices. The higher security guarantees come however, at the price of a challenging implementation. Here, we tackle the question of the conception of an experiment for implementing DIQKD with photonic devices. We introduce a technique combining reinforcement learning, optimisation algorithm and a custom efficient simulation of quantum optics experiments to automate the design of photonic setups maximizing a given function of the measurement statistics. Applying the algorithm to DIQKD, we get unexpected experimental configurations leading to high key rates and to a high resistance to loss and noise. These configurations might be helpful to facilitate a first implementation of DIQKD with photonic devices and for future developments targeting improved performances.

==> Automated quantum optical experiment design for device-independent quantum keydistribution/data/perfect_data.csv <==
η,key_rate,TMS_12,TMS_12_ϕ,TMS_23,TMS_23_ϕ,TMS_13,TMS_13_ϕ,SMS_2,SMS_2_ϕ,PS_A0,D_A0,SMS_A1,D_A1,D_B0,SMS_B1,D_B1,D_B2,noisy_pp
0.0,0.9136685118390819,0.04974817832790714,3.1433028152296325,0.0010103077120023876,-0.02247341176410259,0.0010016825948611808,-0.022485289770055757,0.051327118513480555,0.002464437846739545,-1.9314177357861905e-6,0.2220525506360627,-0.1945678589969845,-0.6301618259483314,0.16807175140078623,-0.2760039668760227,-0.6844067876199866,-0.22141028525042486,2.022438728020774e-11
0.01,0.7676955964522731,0.05339718059498825,3.1412558487657454,0.0007311318076892714,-0.021785052621964257,0.0007256577934731907,-0.0218599944441271,0.05185426338561692,-0.0002514326236500742,-0.00012284911645791012,0.2420428577596819,-0.1897441877256972,-0.6258854216813771,0.16052303101519147,-0.2865302191591164,-0.7056601576657372,-0.24317554058084384,1.1672858438767702e-9
0.02,0.6527034618559057,0.05824268784373647,3.1430489225102236,0.0007723119950892665,-0.027686754730497826,0.0007674933060099569,-0.02761225004677754,0.053155890819656194,0.0024837719855911795,0.00016258216757392266,0.2622543521472085,-0.18436439458975912,-0.6229628593623946,0.15329123348304988,-0.29672528310429214,-0.7268091275275291,-0.26455432609976426,1.6835455419968222e-10
0.03,0.5526533018223816,0.06392712106824086,3.143014450592554,0.0008027873115019117,-0.028825309834626073,0.0007986944531310409,-0.028756835840598974,0.0541070953115263,0.0019646443812704082,0.00020669800659846543,0.28386172328144044,-0.1780137466222194,-0.6201472797427314,0.14553057787518456,-0.30648408673822164,-0.7485642401443394,-0.2871872247675035,8.918604190780184e-9
0.04,0.46312861144742257,0.0704612477750164,3.142238103193875,0.00034961423383354665,-0.02281420908406944,0.00034817959274608046,-0.022628266228376177,0.054249290793506204,0.0008649852546650207,0.0003019945494130655,0.30726420041189434,-0.1705526490663951,-0.6173774263024299,0.13685407989539705,-0.3156314954448438,-0.7715629660767255,-0.3116838372084706,1.4760410826894206e-7
0.05,0.3818458987723611,0.07760854873384679,3.1423252045331567,0.0003673282195882951,-0.02070741767526283,0.0003661376723634527,-0.020585137335745924,0.05329864968693171,0.0018841094057322578,0.0001740618538235943,0.3316377337109178,-0.16253857175968647,-0.615040460735899,0.1278557513935897,-0.32354215487984167,-0.794914594733643,-0.3371464014664311,5.308279741089294e-6
0.06,0.3074380397912575,0.08546613472629147,3.1418197225918654,0.00038937196074318104,-0.02152308676113756,0.0003884678741817392,-0.021439323396917728,0.05100471789814488,0.0003195679950262019,0.00010923614779949882,0.357320337626288,-0.15397138383041067,-0.6135780811610564,0.11842445642385464,-0.3296399937470394,-0.8182152765905376,-0.36402879797076826,5.8827131824600583e-5
0.07,0.23904914899332164,0.0941824171023597,3.141628634057896,0.00021342477191208325,-0.012037577277183884,0.00021309293094016205,-0.012059109987022832,0.047576898741838514,0.0001154764799040951,-1.514535581512e-5,0.3842792512527405,-0.14476998842757874,-0.6129788337269477,0.10854976116634013,-0.33430693821613217,-0.8417001756352027,-0.39239752642273396,0.00032159429509947553
0.08,0.1762600070049487,0.10428311862377629,3.1417700399111106,0.00022792035606039525,-0.009400105447862992,0.00022766434656337764,-0.009334110724298857,0.04371109703622028,0.00044382038352017595,0.00011731420785243875,0.4130694431259894,-0.13402062002298915,-0.613120801973946,0.09787495748963543,-0.3381119797653534,-0.865848512072111,-0.4230639148866215,0.001318768051392076
0.09,0.11926356171470365,0.11655834341079295,3.142446713070302,0.0002351334149049169,-0.003088738447947085,0.00023476338336703997,-0.003349752968440455,0.04006119757043447,0.011098649793977493,-5.9580250483777175e-5,0.4450410803342184,-0.12095127793413812,-0.6136901145489593,0.08556488819746645,-0.34174827279063025,-0.8917121573150687,-0.45775230822720153,0.004862468683193554
0.1,0.06942518806083875,0.1315828282665952,3.141732934122748,0.00011078417026615052,-0.004461617172921341,0.00011044336417119531,-0.004424527883021598,0.0366205951450197,-1.1144195587841482e-6,0.00016933007877205152,0.48141051318883227,-0.10427756082018642,-0.6144515062034546,0.07036277156690007,-0.34520989933832813,-0.91954006904181,-0.4981213632983865,0.01692353613375957
0.101,0.06493978739355522,0.1332626902440854,3.141686429020784,0.00011263645617907028,0.00017462505001119872,0.00011227346442699347,0.000273945430393074,0.03607278590180864,0.0014807525873555502,6.34234382784086e-5,0.4854431979951447,-0.10232885760199836,-0.6144578453286202,0.06854814756069504,-0.3451577452342537,-0.9224998097555228,-0.5026378402539854,0.019108115604602644
0.102,0.06056006449150109,0.1349502939014619,3.141703612171879,0.00011530852817894326,0.0035632962733650603,0.0001149000980224953,0.0036158817602630665,0.03574521973116485,-0.00025528795729549617,0.00010787079218214257,0.48925200318132267,-0.10059430622383105,-0.614720658426094,0.06705684195706037,-0.34551862100311115,-0.9253542005032958,-0.5070018749999621,0.02153297278968547
0.103,0.05628987439251665,0.13663475834702113,3.142007030268616,0.00011793826611471873,0.00828103274817895,0.00011750751481450723,0.008277846369545289,0.03531548297498248,0.004512821290002295,0.0001654439096418656,0.49319753146084416,-0.09880248197027683,-0.6148740699971207,0.06527673316095318,-0.34577856861215645,-0.9282339235155682,-0.511337330336389,0.024163989214064752
0.104,0.05213383050866849,0.13829620511665425,3.1419467613636245,0.00012016545768660186,0.013503495559170485,0.00011969915870681782,0.01359978972914381,0.03458526462021593,0.0017081983312762562,8.11332849159945e-6,0.49734069069048864,-0.09679245720490226,-0.6149225266511832,0.0634265380346625,-0.34570767833981564,-0.9311585419444537,-0.5160411592236442,0.027107354370141383
0.105,0.04809572458354738,0.1399873853722305,3.142005669899031,0.0001227200206804645,0.018788155453715698,0.0001222420440349097,0.018959017953147538,0.034154813449129226,0.0009461464977906764,0.00023108159707808696,0.5011367801361505,-0.0950658281272309,-0.6152451451557915,0.06192250198198486,-0.34585645579702934,-0.9339533834474031,-0.5204077409809645,0.0304572049605842
0.106,0.044180422756129434,0.14173814780923272,3.1415879361979173,0.00012447845561425788,0.023924961600541514,0.00012396058084933895,0.024011752400933926,0.03339155022734039,-0.00040546923550810286,6.182774994058129e-5,0.5054084131900287,-0.09301591019182545,-0.6152312073277418,0.05996613960952915,-0.34584096782376955,-0.9369815572426329,-0.525208197509509,0.034123266472819075
0.107,0.04039223499697364,0.14345246188120223,3.141589174650027,0.0001267292351868525,0.02839732370447113,0.00012620278587613493,0.028505807960969517,0.032770838945793274,0.00012747426152505327,0.00012176922878298204,0.5093982777019116,-0.09113837758430682,-0.6155253178828799,0.05832190634366021,-0.34572800802822756,-0.9398101092774281,-0.5297442768246996,0.03814528158483611
0.108,0.03673538548560917,0.14509130164415046,3.1423014393354065,0.00012897777410729664,0.03287461688226535,0.0001284171523672265,0.03311706951900416,0.03229996529218466,0.008838365726040028,0.0003525100637612924,0.5130605956134612,-0.0895682029930941,-0.6160301905022736,0.05696646304006552,-0.3458292575447805,-0.9424991558355147,-0.5339171840343808,0.042713974570999784
0.109,0.03321504558020849,0.14688534142914977,3.142682868376721,0.00013136477551151067,0.038620216069246475,0.00013077329184178827,0.03896883722598901,0.03153160030812912,0.013964863481675402,0.0005607138384339858,0.5172882657285194,-0.08748768844333153,-0.6161247587475691,0.054995910564706686,-0.3457138197976788,-0.9454273476973699,-0.538665528325324,0.04759327666592227
0.11,0.029835913624593813,0.14860094082700287,3.141570826102642,0.0002930206917776572,0.033971833702108926,0.000291684882815512,0.033982937355640154,0.030707454105028998,0.0006341861663915625,2.0189323148583934e-5,0.5214289803725832,-0.08553036888031491,-0.6163135858303708,0.0530591190835148,-0.3455791570578227,-0.948319672260452,-0.5433879109885539,0.053132246407113386
0.111,0.026603312042883354,0.15031169575124947,3.141565545870177,0.000155706959614739,0.03968012965319476,0.0001549926479612475,0.03967665899586866,0.0298457840425511,-0.0009944358561703756,-3.086624039474027e-5,0.5254619571896058,-0.08379533605629558,-0.6167065254599453,0.05141072883967254,-0.345296322789877,-0.9510965088352674,-0.5479463088027072,0.05922107310304821
0.112,0.023521497310057038,0.15202107007192844,3.1417121271791513,0.00015854943790482746,0.04626066167707651,0.00015781381779612645,0.0462425122362241,0.029151842100215434,0.0023424847765215508,3.169284469022294e-5,0.5293634115192164,-0.0819379178220702,-0.617031157023551,0.049735753951031074,-0.34518304890946344,-0.953771896138349,-0.5524091374453629,0.06598336648096019
0.113,0.02059620458386513,0.1537196281628454,3.1417764257154297,0.00016164950253428096,0.05031486846119348,0.00016090326465642368,0.05026090894145733,0.0281065120809281,-0.0006612971115671142,-0.00012578173327477716,0.5333689080610328,-0.08018022835565407,-0.6174139537936046,0.048037748028166516,-0.344613879353343,-0.9564426408492012,-0.5570607666687615,0.07355533434662308
0.114,0.017832993993133317,0.1554152798198081,3.1416611474747396,0.00016449456801104884,0.055560772900231904,0.00016372639269084026,0.055600932065967494,0.027254811490429312,0.00010926636677784488,4.3950431079743785e-5,0.5373562539443486,-0.07836299003160149,-0.6177993621105436,0.04628759003865803,-0.3443425940040787,-0.959179615896192,-0.5616157890942385,0.08194092571954939
0.115,0.015237649796849273,0.15710533650039044,3.1421063344431737,0.00016717268887565386,0.05967183457878499,0.00016636768787427507,0.05974838405139981,0.026492065967026933,0.010283793271324301,0.0001641328045587513,0.5411628068088546,-0.07683620961078956,-0.6184425926129125,0.04484866802768867,-0.34408275934899785,-0.9616248805619599,-0.5659384377132259,0.09138810350056156
0.116,0.01281684511820691,0.15874304738866943,3.1418966412219405,0.00012445089919060567,0.06834330411461634,0.0001238625522768454,0.06842667401142666,0.025484110954687073,0.0013890325902999347,0.0001138456750615163,0.545047951744181,-0.07499844092162179,-0.6188704423117254,0.04326261154673372,-0.34361819937975296,-0.9643235889210067,-0.5704633663020686,0.1018849980915916
0.117,0.010576732049523807,0.1604486315962768,3.1414634432024906,0.00012692557533159878,0.07255174894150242,0.0001263389679946767,0.07247396637138216,0.024517776854496093,-0.0009693368370017939,-8.180864069250586e-5,0.5489516394514796,-0.0734289161237344,-0.6194959373982675,0.04164531010264171,-0.34316233323216605,-0.9668425611425076,-0.5748994322749719,0.11381756164405991
0.118,0.008524695271488913,0.1621033126245707,3.1416985823195165,0.00012996091778397334,0.07686063015111762,0.00012935841678962128,0.07679574419625373,0.023548747532028003,0.006383213783152921,-0.00014884365709396072,0.5528266699468131,-0.07194381892197566,-0.6203331225823668,0.04018803665937669,-0.34257927390383114,-0.9692956393499569,-0.5793651286528706,0.1274687330131943
0.119,0.0066683958850950464,0.16374539293710486,3.14175498541478,0.00021288958526751055,0.07749960101835343,0.00021192244396360212,0.07752531533084409,0.022543088192804966,0.0028374628698896007,2.963578662687071e-5,0.5565352170900287,-0.07030914208968356,-0.6208141168314196,0.03864259861700832,-0.34198009632277604,-0.9717399540981551,-0.583658509247017,0.14307333653716775
0.12,0.005016640572399367,0.16537203306124626,3.141747923563872,0.00021763572911839322,0.08022582222311044,0.0002166464023432707,0.08025072757105033,0.021639405431328997,0.0007046675629961445,7.347118481077976e-5,0.5602616917469923,-0.06885479447024274,-0.6214528119697716,0.03721289342638665,-0.3416480195793117,-0.9741217477574652,-0.5878881730498986,0.1608791307454446
0.121,0.0035786207185511953,0.16698396496255627,3.1416593682204295,0.00022165687024437163,0.07818323498393034,0.0002206812804873622,0.07811034147994272,0.020545037717184876,0.0010575048249065063,-5.750353498396836e-5,0.5639778501167245,-0.06740354225873714,-0.6223227426493574,0.035809130716259956,-0.3409325049965197,-0.9764150482606406,-0.5922633009910099,0.18198339180395184
0.122,0.0023647219012510323,0.16855269405001802,3.141684369345139,0.00022671371470952366,0.07539728848376291,0.00022574013798846767,0.07544851874138601,0.019506868560304823,0.003865541093048858,7.330127992663558e-5,0.5674933021106436,-0.06608163742494856,-0.6232071000583284,0.034555338361197244,-0.3402226989338005,-0.9786226829054738,-0.5962916074083577,0.20713254216932642
0.123,0.0013862917401459285,0.17017111475946273,3.1416143022628167,0.00043030945748320944,0.08424728552019328,0.00042851083194743504,0.08423368540957409,0.018543152091233854,0.002407496773614594,-2.0782703733883764e-5,0.5711028844621998,-0.06477261838166794,-0.6240787710937004,0.0332273059375589,-0.3396634639266332,-0.9809037536818856,-0.6005032070003242,0.2381056161424718
0.124,0.000656534081801774,0.17172233559190198,3.141808164228174,0.0004351121083025602,0.0765850609087971,0.00043334223641170843,0.07667038791188721,0.01755395595728268,0.003868169649795823,0.0001833734039220173,0.574585765482933,-0.06354741701708158,-0.6250081262937872,0.03199279468240553,-0.3390699417668176,-0.983116504039302,-0.6045403558162293,0.27775300406687603
0.125,0.00018985345197164438,0.1731955742047837,3.1419925972973886,0.0004306569186790659,0.06529788673985824,0.00042896398161101733,0.06536697295044373,0.016623078867924863,0.015607752236970536,0.00012508372180356856,0.5779238106471556,-0.06270636907355938,-0.6261253813295555,0.031001403500876226,-0.33838225616859424,-0.984992766615705,-0.6084013209164718,0.3330975453202265


==> data/perfect_data.csv <==
η,key_rate,TMS_12,TMS_12_ϕ,TMS_23,TMS_23_ϕ,TMS_13,TMS_13_ϕ,SMS_2,SMS_2_ϕ,PS_A0,D_A0,SMS_A1,D_A1,D_B0,SMS_B1,D_B1,D_B2,noisy_pp
0.0,0.9136685118390819,0.04974817832790714,3.1433028152296325,0.0010103077120023876,-0.02247341176410259,0.0010016825948611808,-0.022485289770055757,0.051327118513480555,0.002464437846739545,-1.9314177357861905e-6,0.2220525506360627,-0.1945678589969845,-0.6301618259483314,0.16807175140078623,-0.2760039668760227,-0.6844067876199866,-0.22141028525042486,2.022438728020774e-11
0.01,0.7676955964522731,0.05339718059498825,3.1412558487657454,0.0007311318076892714,-0.021785052621964257,0.0007256577934731907,-0.0218599944441271,0.05185426338561692,-0.0002514326236500742,-0.00012284911645791012,0.2420428577596819,-0.1897441877256972,-0.6258854216813771,0.16052303101519147,-0.2865302191591164,-0.7056601576657372,-0.24317554058084384,1.1672858438767702e-9
0.02,0.6527034618559057,0.05824268784373647,3.1430489225102236,0.0007723119950892665,-0.027686754730497826,0.0007674933060099569,-0.02761225004677754,0.053155890819656194,0.0024837719855911795,0.00016258216757392266,0.2622543521472085,-0.18436439458975912,-0.6229628593623946,0.15329123348304988,-0.29672528310429214,-0.7268091275275291,-0.26455432609976426,1.6835455419968222e-10
0.03,0.5526533018223816,0.06392712106824086,3.143014450592554,0.0008027873115019117,-0.028825309834626073,0.0007986944531310409,-0.028756835840598974,0.0541070953115263,0.0019646443812704082,0.00020669800659846543,0.28386172328144044,-0.1780137466222194,-0.6201472797427314,0.14553057787518456,-0.30648408673822164,-0.7485642401443394,-0.2871872247675035,8.918604190780184e-9
0.04,0.46312861144742257,0.0704612477750164,3.142238103193875,0.00034961423383354665,-0.02281420908406944,0.00034817959274608046,-0.022628266228376177,0.054249290793506204,0.0008649852546650207,0.0003019945494130655,0.30726420041189434,-0.1705526490663951,-0.6173774263024299,0.13685407989539705,-0.3156314954448438,-0.7715629660767255,-0.3116838372084706,1.4760410826894206e-7
0.05,0.3818458987723611,0.07760854873384679,3.1423252045331567,0.0003673282195882951,-0.02070741767526283,0.0003661376723634527,-0.020585137335745924,0.05329864968693171,0.0018841094057322578,0.0001740618538235943,0.3316377337109178,-0.16253857175968647,-0.615040460735899,0.1278557513935897,-0.32354215487984167,-0.794914594733643,-0.3371464014664311,5.308279741089294e-6
0.06,0.3074380397912575,0.08546613472629147,3.1418197225918654,0.00038937196074318104,-0.02152308676113756,0.0003884678741817392,-0.021439323396917728,0.05100471789814488,0.0003195679950262019,0.00010923614779949882,0.357320337626288,-0.15397138383041067,-0.6135780811610564,0.11842445642385464,-0.3296399937470394,-0.8182152765905376,-0.36402879797076826,5.8827131824600583e-5
0.07,0.23904914899332164,0.0941824171023597,3.141628634057896,0.00021342477191208325,-0.012037577277183884,0.00021309293094016205,-0.012059109987022832,0.047576898741838514,0.0001154764799040951,-1.514535581512e-5,0.3842792512527405,-0.14476998842757874,-0.6129788337269477,0.10854976116634013,-0.33430693821613217,-0.8417001756352027,-0.39239752642273396,0.00032159429509947553
0.08,0.1762600070049487,0.10428311862377629,3.1417700399111106,0.00022792035606039525,-0.009400105447862992,0.00022766434656337764,-0.009334110724298857,0.04371109703622028,0.00044382038352017595,0.00011731420785243875,0.4130694431259894,-0.13402062002298915,-0.613120801973946,0.09787495748963543,-0.3381119797653534,-0.865848512072111,-0.4230639148866215,0.001318768051392076
0.09,0.11926356171470365,0.11655834341079295,3.142446713070302,0.0002351334149049169,-0.003088738447947085,0.00023476338336703997,-0.003349752968440455,0.04006119757043447,0.011098649793977493,-5.9580250483777175e-5,0.4450410803342184,-0.12095127793413812,-0.6136901145489593,0.08556488819746645,-0.34174827279063025,-0.8917121573150687,-0.45775230822720153,0.004862468683193554
0.1,0.06942518806083875,0.1315828282665952,3.141732934122748,0.00011078417026615052,-0.004461617172921341,0.00011044336417119531,-0.004424527883021598,0.0366205951450197,-1.1144195587841482e-6,0.00016933007877205152,0.48141051318883227,-0.10427756082018642,-0.6144515062034546,0.07036277156690007,-0.34520989933832813,-0.91954006904181,-0.4981213632983865,0.01692353613375957
0.101,0.06493978739355522,0.1332626902440854,3.141686429020784,0.00011263645617907028,0.00017462505001119872,0.00011227346442699347,0.000273945430393074,0.03607278590180864,0.0014807525873555502,6.34234382784086e-5,0.4854431979951447,-0.10232885760199836,-0.6144578453286202,0.06854814756069504,-0.3451577452342537,-0.9224998097555228,-0.5026378402539854,0.019108115604602644
0.102,0.06056006449150109,0.1349502939014619,3.141703612171879,0.00011530852817894326,0.0035632962733650603,0.0001149000980224953,0.0036158817602630665,0.03574521973116485,-0.00025528795729549617,0.00010787079218214257,0.48925200318132267,-0.10059430622383105,-0.614720658426094,0.06705684195706037,-0.34551862100311115,-0.9253542005032958,-0.5070018749999621,0.02153297278968547
0.103,0.05628987439251665,0.13663475834702113,3.142007030268616,0.00011793826611471873,0.00828103274817895,0.00011750751481450723,0.008277846369545289,0.03531548297498248,0.004512821290002295,0.0001654439096418656,0.49319753146084416,-0.09880248197027683,-0.6148740699971207,0.06527673316095318,-0.34577856861215645,-0.9282339235155682,-0.511337330336389,0.024163989214064752
0.104,0.05213383050866849,0.13829620511665425,3.1419467613636245,0.00012016545768660186,0.013503495559170485,0.00011969915870681782,0.01359978972914381,0.03458526462021593,0.0017081983312762562,8.11332849159945e-6,0.49734069069048864,-0.09679245720490226,-0.6149225266511832,0.0634265380346625,-0.34570767833981564,-0.9311585419444537,-0.5160411592236442,0.027107354370141383
0.105,0.04809572458354738,0.1399873853722305,3.142005669899031,0.0001227200206804645,0.018788155453715698,0.0001222420440349097,0.018959017953147538,0.034154813449129226,0.0009461464977906764,0.00023108159707808696,0.5011367801361505,-0.0950658281272309,-0.6152451451557915,0.06192250198198486,-0.34585645579702934,-0.9339533834474031,-0.5204077409809645,0.0304572049605842
0.106,0.044180422756129434,0.14173814780923272,3.1415879361979173,0.00012447845561425788,0.023924961600541514,0.00012396058084933895,0.024011752400933926,0.03339155022734039,-0.00040546923550810286,6.182774994058129e-5,0.5054084131900287,-0.09301591019182545,-0.6152312073277418,0.05996613960952915,-0.34584096782376955,-0.9369815572426329,-0.525208197509509,0.034123266472819075
0.107,0.04039223499697364,0.14345246188120223,3.141589174650027,0.0001267292351868525,0.02839732370447113,0.00012620278587613493,0.028505807960969517,0.032770838945793274,0.00012747426152505327,0.00012176922878298204,0.5093982777019116,-0.09113837758430682,-0.6155253178828799,0.05832190634366021,-0.34572800802822756,-0.9398101092774281,-0.5297442768246996,0.03814528158483611
0.108,0.03673538548560917,0.14509130164415046,3.1423014393354065,0.00012897777410729664,0.03287461688226535,0.0001284171523672265,0.03311706951900416,0.03229996529218466,0.008838365726040028,0.0003525100637612924,0.5130605956134612,-0.0895682029930941,-0.6160301905022736,0.05696646304006552,-0.3458292575447805,-0.9424991558355147,-0.5339171840343808,0.042713974570999784
0.109,0.03321504558020849,0.14688534142914977,3.142682868376721,0.00013136477551151067,0.038620216069246475,0.00013077329184178827,0.03896883722598901,0.03153160030812912,0.013964863481675402,0.0005607138384339858,0.5172882657285194,-0.08748768844333153,-0.6161247587475691,0.054995910564706686,-0.3457138197976788,-0.9454273476973699,-0.538665528325324,0.04759327666592227
0.11,0.029835913624593813,0.14860094082700287,3.141570826102642,0.0002930206917776572,0.033971833702108926,0.000291684882815512,0.033982937355640154,0.030707454105028998,0.0006341861663915625,2.0189323148583934e-5,0.5214289803725832,-0.08553036888031491,-0.6163135858303708,0.0530591190835148,-0.3455791570578227,-0.948319672260452,-0.5433879109885539,0.053132246407113386
0.111,0.026603312042883354,0.15031169575124947,3.141565545870177,0.000155706959614739,0.03968012965319476,0.0001549926479612475,0.03967665899586866,0.0298457840425511,-0.0009944358561703756,-3.086624039474027e-5,0.5254619571896058,-0.08379533605629558,-0.6167065254599453,0.05141072883967254,-0.345296322789877,-0.9510965088352674,-0.5479463088027072,0.05922107310304821
0.112,0.023521497310057038,0.15202107007192844,3.1417121271791513,0.00015854943790482746,0.04626066167707651,0.00015781381779612645,0.0462425122362241,0.029151842100215434,0.0023424847765215508,3.169284469022294e-5,0.5293634115192164,-0.0819379178220702,-0.617031157023551,0.049735753951031074,-0.34518304890946344,-0.953771896138349,-0.5524091374453629,0.06598336648096019
0.113,0.02059620458386513,0.1537196281628454,3.1417764257154297,0.00016164950253428096,0.05031486846119348,0.00016090326465642368,0.05026090894145733,0.0281065120809281,-0.0006612971115671142,-0.00012578173327477716,0.5333689080610328,-0.08018022835565407,-0.6174139537936046,0.048037748028166516,-0.344613879353343,-0.9564426408492012,-0.5570607666687615,0.07355533434662308
0.114,0.017832993993133317,0.1554152798198081,3.1416611474747396,0.00016449456801104884,0.055560772900231904,0.00016372639269084026,0.055600932065967494,0.027254811490429312,0.00010926636677784488,4.3950431079743785e-5,0.5373562539443486,-0.07836299003160149,-0.6177993621105436,0.04628759003865803,-0.3443425940040787,-0.959179615896192,-0.5616157890942385,0.08194092571954939
0.115,0.015237649796849273,0.15710533650039044,3.1421063344431737,0.00016717268887565386,0.05967183457878499,0.00016636768787427507,0.05974838405139981,0.026492065967026933,0.010283793271324301,0.0001641328045587513,0.5411628068088546,-0.07683620961078956,-0.6184425926129125,0.04484866802768867,-0.34408275934899785,-0.9616248805619599,-0.5659384377132259,0.09138810350056156
0.116,0.01281684511820691,0.15874304738866943,3.1418966412219405,0.00012445089919060567,0.06834330411461634,0.0001238625522768454,0.06842667401142666,0.025484110954687073,0.0013890325902999347,0.0001138456750615163,0.545047951744181,-0.07499844092162179,-0.6188704423117254,0.04326261154673372,-0.34361819937975296,-0.9643235889210067,-0.5704633663020686,0.1018849980915916
0.117,0.010576732049523807,0.1604486315962768,3.1414634432024906,0.00012692557533159878,0.07255174894150242,0.0001263389679946767,0.07247396637138216,0.024517776854496093,-0.0009693368370017939,-8.180864069250586e-5,0.5489516394514796,-0.0734289161237344,-0.6194959373982675,0.04164531010264171,-0.34316233323216605,-0.9668425611425076,-0.5748994322749719,0.11381756164405991
0.118,0.008524695271488913,0.1621033126245707,3.1416985823195165,0.00012996091778397334,0.07686063015111762,0.00012935841678962128,0.07679574419625373,0.023548747532028003,0.006383213783152921,-0.00014884365709396072,0.5528266699468131,-0.07194381892197566,-0.6203331225823668,0.04018803665937669,-0.34257927390383114,-0.9692956393499569,-0.5793651286528706,0.1274687330131943
0.119,0.0066683958850950464,0.16374539293710486,3.14175498541478,0.00021288958526751055,0.07749960101835343,0.00021192244396360212,0.07752531533084409,0.022543088192804966,0.0028374628698896007,2.963578662687071e-5,0.5565352170900287,-0.07030914208968356,-0.6208141168314196,0.03864259861700832,-0.34198009632277604,-0.9717399540981551,-0.583658509247017,0.14307333653716775
0.12,0.005016640572399367,0.16537203306124626,3.141747923563872,0.00021763572911839322,0.08022582222311044,0.0002166464023432707,0.08025072757105033,0.021639405431328997,0.0007046675629961445,7.347118481077976e-5,0.5602616917469923,-0.06885479447024274,-0.6214528119697716,0.03721289342638665,-0.3416480195793117,-0.9741217477574652,-0.5878881730498986,0.1608791307454446
0.121,0.0035786207185511953,0.16698396496255627,3.1416593682204295,0.00022165687024437163,0.07818323498393034,0.0002206812804873622,0.07811034147994272,0.020545037717184876,0.0010575048249065063,-5.750353498396836e-5,0.5639778501167245,-0.06740354225873714,-0.6223227426493574,0.035809130716259956,-0.3409325049965197,-0.9764150482606406,-0.5922633009910099,0.18198339180395184
0.122,0.0023647219012510323,0.16855269405001802,3.141684369345139,0.00022671371470952366,0.07539728848376291,0.00022574013798846767,0.07544851874138601,0.019506868560304823,0.003865541093048858,7.330127992663558e-5,0.5674933021106436,-0.06608163742494856,-0.6232071000583284,0.034555338361197244,-0.3402226989338005,-0.9786226829054738,-0.5962916074083577,0.20713254216932642
0.123,0.0013862917401459285,0.17017111475946273,3.1416143022628167,0.00043030945748320944,0.08424728552019328,0.00042851083194743504,0.08423368540957409,0.018543152091233854,0.002407496773614594,-2.0782703733883764e-5,0.5711028844621998,-0.06477261838166794,-0.6240787710937004,0.0332273059375589,-0.3396634639266332,-0.9809037536818856,-0.6005032070003242,0.2381056161424718
0.124,0.000656534081801774,0.17172233559190198,3.141808164228174,0.0004351121083025602,0.0765850609087971,0.00043334223641170843,0.07667038791188721,0.01755395595728268,0.003868169649795823,0.0001833734039220173,0.574585765482933,-0.06354741701708158,-0.6250081262937872,0.03199279468240553,-0.3390699417668176,-0.983116504039302,-0.6045403558162293,0.27775300406687603
0.125,0.00018985345197164438,0.1731955742047837,3.1419925972973886,0.0004306569186790659,0.06529788673985824,0.00042896398161101733,0.06536697295044373,0.016623078867924863,0.015607752236970536,0.00012508372180356856,0.5779238106471556,-0.06270636907355938,-0.6261253813295555,0.031001403500876226,-0.33838225616859424,-0.984992766615705,-0.6084013209164718,0.3330975453202265

